Beneath the Tip of the Iceberg: Current Challenges and New Directions in Sentiment Analysis Research

Sentiment analysis as a field has come a long way since it was first introduced as a task nearly 20 years ago. It has widespread commercial applications in various domains like marketing, risk management, market research, and politics, to name a few. Given its saturation in specific subtasks -- such as sentiment polarity classification -- and datasets, there is an underlying perception that this field has reached its maturity. In this article, we discuss this perception by pointing out the shortcomings and under-explored, yet key aspects of this field that are necessary to attain true sentiment understanding. We analyze the significant leaps responsible for its current relevance. Further, we attempt to chart a possible course for this field that covers many overlooked and unanswered questions.

==> comments.txt <==
Reviewer: 1

Recommendation: Author Should Prepare A Minor Revision

Comments:


Here are a few suggestions:
• Sentiment lexicons are only partly covered in Sec. 2.3, whereas it has been and still remains an active area of research. I think it is important to distinguish manually created and automatically (or semi-automatically) generated lexicons. Many lexicons (mostly for the English language) have been collected and annotated manually, and are still actively used for SA in other fields of studies (e.g., literary studies, social sciences, psychology, etc.). 

Lots of work has been devoted to the generation and/or extension of lexicons automatically using word embeddings, lexical resources (e.g., WordNet), knowledge graphs, etc. I think that should be mentioned in Sec. 2.3 and/or Sec. 2.2. 


• The content in Sec. 3.1.2 is very similar to the discussion in Sec. 3.3.2 and can be removed.

• Most of the content in Sec. 3.1.4 is related to domain adaptation in general (discussed in Sec. 3.5) and can be removed.

• Sec. 3.4.2:
o The first paragraph doesn’t provide any new information.
o The example in the second paragraph refers to inferring implicit sentiment, which is irrelevant there.
o The example in the third paragraph is somewhat confusing. From the sentence ‘the battery drains fast’, an SA system is supposed to infer the user’s negative sentiment towards the battery. There is no other reason provided. The same phrase that indicates sentiment gives the reason there. Maybe a different example can be better here, and/or this problem can be highlighted.

• Sec. 3.6:
o Even though most of the existing sentiment lexicons are for English, it has been shown that automatically translated lexicons are quite accurate and useful for SA in other languages (e.g., [1]).

o Other interesting research directions on the topic of multilingual SA are investigating the effect of automatic translation of texts on the accuracy of SA and preserving sentiment in machine translation.

• Sec. 3.7 should include the discussion on other types of creative language, such as irony, humour, metaphors, etc. Sec. 3.7.1 is not needed; the conversational and multimodal context are discussed in other sections.


• Sec. 3.9:
o Bias became a buzz word in NLP. Everybody talks about it without defining what they mean by it. There are different kinds of bias, some of which are desired and some are not. SA output can be unfair for different demographics of authors of the texts or of entities mentioned in the texts. There are numerous technical definitions of fairness. The paper needs to clarify what kinds of bias are being discussed.
=============RESPONSE=============
Definition of bias: 
==================================

o It is not clear how developing culture-specific SA can be a cogent solution. All cultures exhibit biases.
o The last sentence in Sec. 3.9.1 is confusing: with similar trends across races and genders, SA systems would provide similar, and therefore more fair, outcomes for different demographics, wouldn’t they?
o The EEC corpus (Sec. 3.9.2) needs more explanations.  How are the templates used to evaluate the bias?
=============RESPONSE=============
EEC Corpus discussion
==================================

o Work on debiasing word embeddings should be mentioned in Sec. 3.9.3.
=============RESPONSE=============
Debiasing word embeddings
==================================

• Figure 1 misses the y-axis label. [FIXED]

=============RESPONSE=============
We apologize for this trivial error and add the label "Accuracy" on all the plots in Figure 1.
==================================

• Note at the end of the article: Please provide a URL where the updated versions of the paper can be found.

=============RESPONSE=============
Our future revisions shall be available in arxiv with the same name. 
We are also providing link to a github repository where we intend to curate seminal articles related to sentiment analysis research. This link (https://github.com/declare-lab/awesome-sentiment-analysis) is provided at the end of the introduction section.
==================================

• The paper needs careful proof-reading. There are typos, grammatically incorrect sentences, and wrong choices of words. Some such issues are listed below:
• Many hyphenated words in the paper shouldn’t be hyphenated, e.g. controlled text, user query (p. 15).


• P. 4, right column, line 40: This work also proposed the Stanford Sentiment Treebank -> This work also presented (or introduced) the Stanford Sentiment Treebank
• P. 4, right column, line 56: Not just in polarity prediction, but these architects showed … -> needs re-phrasing
• P. 5, left column, line 51-52: It is known that word representations rely on the task it is being used for -> needs re-writing (word representations are usually task independent and used as input in many different NLP tasks)
• P. 5, right column, line 22: it remains to be seen how can sentiment information -> it remains to be seen how sentiment information can
• P. 4, right column, line 26: Being limited in length, one of the positives … -> needs re-phrasing
• P. 4, right column, line 26: user’s -> users
• P. 4, right column, line 44: could be benefited -> could benefit
• P. 6, left column, line 29: Section 2.3 -> Fig. 4
• P. 6, left column, line 58: Additionally, there is also an absence -> There is also an absence
• P. 6, right column, line 27: find-grained -> fine-grained
• P. 6, right column, line 32: aspect-level sentiment analysis is repeated twice
• P. 7, left column, line 37: What does ‘By doing so’ refer to?
• P. 7, right column, line 39: SemEval 2017 -> SemEval-2016
• P. 8, left column, line 34: reliable fusion remains as a major -> reliable fusion remains a major
• P. 9, right column, line 9: lesser -> less
• P. 11, left column, line 29: the the target -> that the target
• P. 11, left column, line 31: it implies -> implies
• P. 11, left column, line 34: give arise -> give rise
• P. 11, left column, line 50: we can refer to Fig. 10, Joey -> we can refer to Fig. 10, in which Joey
• P. 11, right column, line 21: adaption -> adaptation
• P. 13, left column, line 35: speech and text community -> speech and text communities
• P. 13, right column, line 10: speakers sincerity -> speaker’s sincerity
• P. 13, right column, line 19: understand -> understands
• P. 14, left column, line 14: noises -> noise
• P. 14, left column, line 19: proposed the iSarcasm dataset -> created the iSarcasm dataset
• P. 14, left column, line 20: annotates labels -> provides labels
• P. 14, right column, line 23: to combat annotations -> to address some of the issues when annotating
• P. 14, left column, line 43: we discuss about -> we discuss
• P. 14, left column, line 52: conversation -> conversion?
• P. 15, figure caption, line 24: are governed -> is governed
• P. 15, figure caption, line 28: inter-personal relationship - which -> inter-personal relationship, which
• P. 15, right column, line 34: What is ‘controlled-text’?
• P. 15, right column, line 41: anticipate -> determine
• P. 16, left column, line 39: ALSA -> ABSA?

=============RESPONSE=============
We thank the reviewer for the minute detailes pointed out w.r.t. to grammatical errors and typographies. 
In this revision, we take all of the suggested corrections into account, and also make additional editing passes to avoid such errors. 
(Need to say something about native English speaker comment).
==================================




5. How is the length of the manuscript?  If changes are suggested, please make explicit recommendations in Public Comments below.: Should be trimmed a bit

=============RESPONSE=============
What should we do regarding this?

Similar comment by reviewer 2
==================================


Reviewer: 2

Recommendation: Author Should Prepare A Major Revision

Comments:
Whilst there is a place for survey papers, I felt this paper is too long, and goes into far too much depth on very old papers. I felt that much of the information provided is obvious to those skilled in the domain. As far as the recommendations for future work, I feel I would prefer a paper that picks a specific future direction, and makes progress in that direction. I feel that a paper that suggests possible future directions should stimulate thought, and I did not find the paper to be thought-provoking to me.

=============RESPONSE=============

- List some selected examples of new directions highlighted in the paper. 
- Comment that directions listed are a combination of cutting-edge techniques, along with some original thoughts by the authors
==================================


=============RESPONSE=============
What should we do regarding this?

Option 1: Although we consider the length of the paper to be on the lengthier side, we believe it houses a multiple topics that might be resourceful for readers belonging to various subfields.

==================================







Reviewer: 3

Recommendation: Author Should Prepare A Minor Revision

Comments:
The manuscript is centered on a very interesting topic and it has a great title. Organization of the review is good and the overview it offers is quite eye-opening.

The manuscript, however, does not link well with recent literature on commonsense knowledge representation and reasoning for sentiment analysis, e.g., see SenticNet 6. Also, relevant literature on empathetic dialogue systems is missing. Finally, check more recent works on sarcasm detection, e.g., sentiment and sarcasm classification with multitask learning.

[TO DO: Make a list of additional citations added]

=============RESPONSE=============

Based on comments by Reviewer 1 and 3, we updated the citation list with additional relevant papers (including the ones suggested). Below is a list of the added papers that we thought are important for the paper.



TO DO:
- [1] Mohammad, S., Salameh, M., Kiritchenko, S. How Translation Alters Sentiment. Journal of Artificial Intelligence Research, 55:95-130, 2016
- SenticNet citations
- empathetic dialogue citation by Erik
- Citations with multi-task learning
==================================

Some references have outdated compilations, i.e., arxiv citation is used for papers that have already been officially published. Also, I would not cite an erratum but rather the original paper.

=============RESPONSE=============
To address this comment, we replace all possible citations with their published variants (if available). Wherever possible, we try to provide the full citations in this revision.
==================================



A short excursus on emotion categorization models and algorithms could resolve some lack of clarity and improve the overall readability of the paper. On a related note, the manuscript presents some bad English constructions, grammar mistakes (e.g., find-grained), misuse of articles, issues with hyphenation (e.g., state-of-the-art should not be hyphened when used as a noun), and other minor issues (e.g., can not): a professional language editing service is recommended (e.g., the ones offered by IEEE, Elsevier, and Springer) to improve the paper's presentation quality for meeting TAFFC’s high standards.


2. Does the manuscript contain sufficient and appropriate references? Please explain under Public Comments below.: Important references are missing; more references are needed


4. Please rate the readability of the manuscript.: Readable - but requires some effort to understand



==> reviews.IEEE.TAC.2020.txt <==
Dear Mr. Soujanya Poria,

Your Minor Revision is due before 05-Nov-2020. Our policy allows one month for authors to send in their Minor Revision. Please contact us as soon as possible if you need an extension. Please make sure the subject line reads "TAFFC-2020-05-0151 revision extension request". You must request your extension at least two weeks in advance.

To revise your manuscript, log into https://mc.manuscriptcentral.com/taffc-cs and enter your Author Center, where you will find your manuscript title listed under "Manuscripts with Decisions." Under "Actions," click on "Create a Revision." Your manuscript number has been appended to denote a revision.

Once the revised manuscript is prepared, you can upload it and submit it through your Author Center.

The revised manuscript must contain the following:

-abstract
-index terms
-affiliation information
-main text
-references
-figure captions
-table titles
-brief biographies of each author

If you have appendices or supplemenary material, it must be submitted as a separate document.

When submitting your revised manuscript, you will be able to respond to the comments made by the reviewer(s) in the space provided. You can use this space to document any changes you make to the original manuscript. In order to expedite the processing of the revised manuscript, please be as specific as possible in your response to the reviewer(s)’ questions and comments. You may also upload your responses as separate files for review along with your revision. If you choose to do this, please choose “Summary of Changes” as the file designation. You may not designate the changes in the text by using colored, bold, or italic text.

IMPORTANT: Your original files are available to you when you upload your revised manuscript. Please delete any redundant files before completing the submission.

When the submission process is complete, you will receive an automated confirmation email immediately. If you did not receive that email, your submission is not yet complete.

The journal’s publication coordinator will contact you should we have any concerns or questions regarding your revision. Otherwise, your revision will be forwarded to the assigned Associate Editor with a request a final decision.

Please be mindful when making your revisions that you still need to maintain the size limitations for papers submitted to IEEE Transactions on Affective Computing. Our manuscript types and submission length guidelines (including the main text, the abstract, index terms, illustrations and references) are as follows:

IEEE Transactions on Affective Computing manuscript types and submission length guidelines are found at,

https://www.computer.org/publications/author-resources/peer-review/journals#length

Please note that double column will translate more readily into the final publication format. Our peer review double column templates can be found at,

https://www.computer.org/publications/author-resources/peer-review/journals#templates

Please do not hesitate in contacting us should you have any questions about our process or are experiencing technical difficulties. You can reach me at d.noel@ieee.org.

Thank you for your contribution to IEEE Transactions on Affective Computing, and we look forward to receiving your revised manuscript.

Sincerely,

Desiree Noel
Administrator
IEEE Transactions on Affective Computing
d.noel@ieee.org

**************
Editor Comments

Associate Editor
Comments to the Author:
Please take into consideration the reviewers' comments and revise the paper accordingly.

********************

Reviewer Comments

Please note that some reviewers may have included additional comments in a separate file. If a review contains the note "see the attached file" under Section III A - Public Comments, you will need to log on to ScholarOne Manuscripts to view the file. After logging in to ScholarOne Manuscripts, select the Author Center. Then, click on "Submitted Manuscripts," find the correct paper, and click on "View Decision Letter." Scroll down to the bottom of the decision letter and click on the file attachment link. This will open the file that the reviewer(s) or the Associate Editor included for you along with their review.

Reviewer: 1

Recommendation: Author Should Prepare A Minor Revision

Comments:
The paper presents a comprehensive survey of open research questions in the area of sentiment analysis (SA). While there have been numerous surveys of research literature highlighting the advancements made in SA over the last two decades, this paper’s goal is to stress the fact that the task is far from being completely solved and to list the remaining challenges in the field. I believe this paper will be welcomed by the research community.

Here are a few suggestions:
• Sentiment lexicons are only partly covered in Sec. 2.3, whereas it has been and still remains an active area of research. I think it is important to distinguish manually created and automatically (or semi-automatically) generated lexicons. Many lexicons (mostly for the English language) have been collected and annotated manually, and are still actively used for SA in other fields of studies (e.g., literary studies, social sciences, psychology, etc.). Lots of work has been devoted to the generation and/or extension of lexicons automatically using word embeddings, lexical resources (e.g., WordNet), knowledge graphs, etc. I think that should be mentioned in Sec. 2.3 and/or Sec. 2.2. In Sec. 2.2, a word- and phrase-level SA should be added. There were even several SemEval sub-tasks dedicated to predicting sentiment of words and phrases in context and out of context (e.g., SemEval-2013 Task 2, SemEval-2014 Task 9, SemEval-2015 Task 10, SemEval-2016 Task 7).
• Sec. 2.3 mostly describes the methods/techniques used in SA. The last part (Sentiment Analysis in Micro-blogs) looks out of place there and could be placed in a separate sub-section along with the discussion on other sources of data (fiction, emails, news articles, etc.).
• The content in Sec. 3.1.2 is very similar to the discussion in Sec. 3.3.2 and can be removed.
• Most of the content in Sec. 3.1.4 is related to domain adaptation in general (discussed in Sec. 3.5) and can be removed.
• Sec. 3.4.2:
o The first paragraph doesn’t provide any new information.
o The example in the second paragraph refers to inferring implicit sentiment, which is irrelevant there.
o The example in the third paragraph is somewhat confusing. From the sentence ‘the battery drains fast’, an SA system is supposed to infer the user’s negative sentiment towards the battery. There is no other reason provided. The same phrase that indicates sentiment gives the reason there. Maybe a different example can be better here, and/or this problem can be highlighted.
• Sec. 3.6:
o Even though most of the existing sentiment lexicons are for English, it has been shown that automatically translated lexicons are quite accurate and useful for SA in other languages (e.g., [1]).
o Other interesting research directions on the topic of multilingual SA are investigating the effect of automatic translation of texts on the accuracy of SA and preserving sentiment in machine translation.
• Sec. 3.7 should include the discussion on other types of creative language, such as irony, humour, metaphors, etc. Sec. 3.7.1 is not needed; the conversational and multimodal context are discussed in other sections.
• Sec. 3.7.2: the last sentence on Best-Worst Scaling needs explanations. What is the method (comparative annotation technique) and how can it alleviate the effect of subjectivity?
• Sec. 3.9:
o Bias became a buzz word in NLP. Everybody talks about it without defining what they mean by it. There are different kinds of bias, some of which are desired and some are not. SA output can be unfair for different demographics of authors of the texts or of entities mentioned in the texts. There are numerous technical definitions of fairness. The paper needs to clarify what kinds of bias are being discussed.
o It is not clear how developing culture-specific SA can be a cogent solution. All cultures exhibit biases.
o The last sentence in Sec. 3.9.1 is confusing: with similar trends across races and genders, SA systems would provide similar, and therefore more fair, outcomes for different demographics, wouldn’t they?
o The EEC corpus (Sec. 3.9.2) needs more explanations. How are the templates used to evaluate the bias?
o Work on debiasing word embeddings should be mentioned in Sec. 3.9.3.
• Figure 1 misses the y-axis label.
• Note at the end of the article: Please provide a URL where the updated versions of the paper can be found.

• The paper needs careful proof-reading. There are typos, grammatically incorrect sentences, and wrong choices of words. Some such issues are listed below:
• Many hyphenated words in the paper shouldn’t be hyphenated, e.g. controlled text, user query (p. 15).
• P. 1, left column, line 53: and/or -> or
• P. 4, left column, line 38: emergence of valence shifters -> emergence of research on valence shifters (valence shifters are words, they were always in the language)
• P. 4, right column, line 40: This work also proposed the Stanford Sentiment Treebank -> This work also presented (or introduced) the Stanford Sentiment Treebank
• P. 4, right column, line 56: Not just in polarity prediction, but these architects showed … -> needs re-phrasing
• P. 5, left column, line 51-52: It is known that word representations rely on the task it is being used for -> needs re-writing (word representations are usually task independent and used as input in many different NLP tasks)
• P. 5, right column, line 22: it remains to be seen how can sentiment information -> it remains to be seen how sentiment information can
• P. 4, right column, line 26: Being limited in length, one of the positives … -> needs re-phrasing
• P. 4, right column, line 26: user’s -> users
• P. 4, right column, line 44: could be benefited -> could benefit
• P. 6, left column, line 29: Section 2.3 -> Fig. 4
• P. 6, left column, line 58: Additionally, there is also an absence -> There is also an absence
• P. 6, right column, line 27: find-grained -> fine-grained
• P. 6, right column, line 32: aspect-level sentiment analysis is repeated twice
• P. 7, left column, line 37: What does ‘By doing so’ refer to?
• P. 7, right column, line 39: SemEval 2017 -> SemEval-2016
• P. 8, left column, line 34: reliable fusion remains as a major -> reliable fusion remains a major
• P. 9, right column, line 9: lesser -> less
• P. 11, left column, line 29: the the target -> that the target
• P. 11, left column, line 31: it implies -> implies
• P. 11, left column, line 34: give arise -> give rise
• P. 11, left column, line 50: we can refer to Fig. 10, Joey -> we can refer to Fig. 10, in which Joey
• P. 11, right column, line 21: adaption -> adaptation
• P. 13, left column, line 35: speech and text community -> speech and text communities
• P. 13, right column, line 10: speakers sincerity -> speaker’s sincerity
• P. 13, right column, line 19: understand -> understands
• P. 14, left column, line 14: noises -> noise
• P. 14, left column, line 19: proposed the iSarcasm dataset -> created the iSarcasm dataset
• P. 14, left column, line 20: annotates labels -> provides labels
• P. 14, right column, line 23: to combat annotations -> to address some of the issues when annotating
• P. 14, left column, line 43: we discuss about -> we discuss
• P. 14, left column, line 52: conversation -> conversion?
• P. 15, figure caption, line 24: are governed -> is governed
• P. 15, figure caption, line 28: inter-personal relationship - which -> inter-personal relationship, which
• P. 15, right column, line 34: What is ‘controlled-text’?
• P. 15, right column, line 41: anticipate -> determine
• P. 16, left column, line 39: ALSA -> ABSA?


References:
[1] Mohammad, S., Salameh, M., Kiritchenko, S. How Translation Alters Sentiment. Journal of Artificial Intelligence Research, 55:95-130, 2016



Additional Questions:
1. Is the manuscript technically sound in its treatment of computational issues?: Yes

2. Is the manuscript adequately informed and technically sound in its treatment of emotion-related concepts?: Yes

1. Which category describes this manuscript?: Technology & devices for affective computing

2. How relevant is this manuscript to the readers of this journal?: Very Relevant

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

2. Does the manuscript contain sufficient and appropriate references? Please explain under Public Comments below.: References are sufficient and appropriate

3. How would you rate the organization of the manuscript? (Is it focused? Is the length appropriate for the topic?): Satisfactory

4. Please rate the readability of the manuscript.: Easy to read

5. How is the length of the manuscript? If changes are suggested, please make explicit recommendations in Public Comments below.: Should be trimmed a bit

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Does not apply, no supplementary files included

7. If yes to 6, should it be accepted:

A. Overall Evaluation: Good


Reviewer: 2

Recommendation: Author Should Prepare A Major Revision

Comments:
Whilst there is a place for survey papers, I felt this paper is too long, and goes into far too much depth on very old papers. I felt that much of the information provided is obvious to those skilled in the domain. As far as the recommendations for future work, I feel I would prefer a paper that picks a specific future direction, and makes progress in that direction. I feel that a paper that suggests possible future directions should stimulate thought, and I did not find the paper to be thought-provoking to me.

Additional Questions:
1. Is the manuscript technically sound in its treatment of computational issues?: Yes

2. Is the manuscript adequately informed and technically sound in its treatment of emotion-related concepts?: Yes

1. Which category describes this manuscript?: Affect sensing & analysis

2. How relevant is this manuscript to the readers of this journal?: Relevant

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

2. Does the manuscript contain sufficient and appropriate references? Please explain under Public Comments below.: References are sufficient and appropriate

3. How would you rate the organization of the manuscript? (Is it focused? Is the length appropriate for the topic?): Could be improved

4. Please rate the readability of the manuscript.: Easy to read

5. How is the length of the manuscript? If changes are suggested, please make explicit recommendations in Public Comments below.: Too long – the manuscript should be shortened significantly (e.g., if a regular paper, should be reduced to a short paper)

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Does not apply, no supplementary files included

7. If yes to 6, should it be accepted:

A. Overall Evaluation: Good


Reviewer: 3

Recommendation: Author Should Prepare A Minor Revision

Comments:
The manuscript is centered on a very interesting topic and it has a great title. Organization of the review is good and the overview it offers is quite eye-opening.

The manuscript, however, does not link well with recent literature on commonsense knowledge representation and reasoning for sentiment analysis, e.g., see SenticNet 6. Also, relevant literature on empathetic dialogue systems is missing. Finally, check more recent works on sarcasm detection, e.g., sentiment and sarcasm classification with multitask learning.

Some references have outdated compilations, i.e., arxiv citation is used for papers that have already been officially published. Also, I would not cite an erratum but rather the original paper.

A short excursus on emotion categorization models and algorithms could resolve some lack of clarity and improve the overall readability of the paper. On a related note, the manuscript presents some bad English constructions, grammar mistakes (e.g., find-grained), misuse of articles, issues with hyphenation (e.g., state-of-the-art should not be hyphened when used as a noun), and other minor issues (e.g., can not): a professional language editing service is recommended (e.g., the ones offered by IEEE, Elsevier, and Springer) to improve the paper's presentation quality for meeting TAFFC’s high standards.

Additional Questions:
1. Is the manuscript technically sound in its treatment of computational issues?: Yes

2. Is the manuscript adequately informed and technically sound in its treatment of emotion-related concepts?: Yes

1. Which category describes this manuscript?: Affect sensing & analysis

2. How relevant is this manuscript to the readers of this journal?: Very Relevant

1. Are the title, abstract, and keywords appropriate? Please explain under Public Comments below.: Yes

2. Does the manuscript contain sufficient and appropriate references? Please explain under Public Comments below.: Important references are missing; more references are needed

3. How would you rate the organization of the manuscript? (Is it focused? Is the length appropriate for the topic?): Satisfactory

4. Please rate the readability of the manuscript.: Readable - but requires some effort to understand

5. How is the length of the manuscript? If changes are suggested, please make explicit recommendations in Public Comments below.: About right

6. Should the supplemental material be included? (Click on the Supplementary Files icon to view files): Does not apply, no supplementary files included

7. If yes to 6, should it be accepted:

A. Overall Evaluation: Excellent
